RoboPaint: From Human Demonstration to Any Robot and Any View

Acquiring large-scale, high-fidelity robot demonstration data remains a critical bottleneck for scaling Vision-Language-Action (VLA) models in dexterous manipulation. We propose a Real-Sim-Real data collection and data editing pipeline that transforms human demonstrations into robot-executable, environment-specific training data without direct robot teleoperation. Standardized data collection rooms are built to capture multimodal human demonstrations (synchronized 3 RGB-D videos, 11 RGB videos, 29-DoF glove joint angles, and 14-channel tactile signals). Based on these human demonstrations, we introduce a tactile-aware retargeting method that maps human hand states to robot dex-hand states via geometry and force-guided optimization. Then the retargeted robot trajectories are rendered in a photorealistic Isaac Sim environment to build robot training data. Real world experiments have demonstrated: (1) The retargeted dex-hand trajectories achieve an 84\% success rate across 10 diverse object manipulation tasks. (2) VLA policies (Pi0.5) trained exclusively on our generated data achieve 80\% average success rate on three representative tasks, i.e., pick-and-place, pushing and pouring. To conclude, robot training data can be efficiently "painted" from human demonstrations using our real-sim-real data pipeline. We offer a scalable, cost-effective alternative to teleoperation with minimal performance loss for complex dexterous manipulation.

==> README.json <==
{
   "stamp" : true,
   "sources" : [
      {
         "usage" : "toplevel",
         "filename" : "paper.tex"
      },
      {
         "usage" : "ignore",
         "filename" : "Makefile"
      },
      {
         "usage" : "ignore",
         "filename" : "assets/Optimistic.ttf"
      },
      {
         "usage" : "ignore",
         "filename" : "assets/logo.pdf"
      },
      {
         "usage" : "ignore",
         "filename" : "assets/optimistic.tfm"
      },
      {
         "usage" : "ignore",
         "filename" : "assets/plainnat.bst"
      },
      {
         "usage" : "ignore",
         "filename" : "paper.bib"
      }
   ],
   "process" : {
      "compiler" : "pdflatex"
   }
}

